SN 2021fxy: Mid-Ultraviolet Flux Suppression is a Common Feature of Type Ia Supernovae

We present ultraviolet (UV) to near-infrared (NIR) observations and analysis of the nearby Type Ia supernova SN 2021fxy. Our observations include UV photometry from Swift/UVOT, UV spectroscopy from HST/STIS, and high-cadence optical photometry with the Swope 1-m telescope capturing intra-night rises during the early light curve. Early $B-V$ colours show SN 2021fxy is the first "shallow-silicon" (SS) SN Ia to follow a red-to-blue evolution, compared to other SS objects which show blue colours from the earliest observations. Comparisons to other spectroscopically normal SNe Ia with HST UV spectra reveal SN 2021fxy is one of several SNe Ia with flux suppression in the mid-UV. These SNe also show blue-shifted mid-UV spectral features and strong high-velocity Ca II features. One possible origin of this mid-UV suppression is the increased effective opacity in the UV due to increased line blanketing from high velocity material, but differences in the explosion mechanism cannot be ruled out. Among SNe Ia with mid-UV suppression, SNe 2021fxy and 2017erp show substantial similarities in their optical properties despite belonging to different Branch subgroups, and UV flux differences of the same order as those found between SNe 2011fe and 2011by. Differential comparisons to multiple sets of synthetic SN Ia UV spectra reveal this UV flux difference likely originates from a luminosity difference between SNe 2021fxy and 2017erp, and not differing progenitor metallicities as suggested for SNe 2011by and 2011fe. These comparisons illustrate the complicated nature of UV spectral formation, and the need for more UV spectra to determine the physical source of SNe Ia UV diversity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
